Increasing Determinism of All-vs-all Orbital Evolution Simulators

All-vs-all orbital evolutionary simulations for the low Earth orbit (LEO) simulate the long term evolution of the LEO environment. Although these simulations typically offer the highest fidelity, they are also highly computationally intensive. One factor that effectively reduces the efficiency of the approach is that all-vs-all approaches are stochastic and the distribution of the output has large variance. This paper introduces a new, quasi-deterministic all-vs-all simulator, whose variance is greatly reduced compared to traditional methods. The proposed approach virtually simulates collisions happening everywhere and all the time; however, their effect is appropriately reduced to maintain an unbiased estimate of the mean. Additional techniques are used to augment the proposed approach and obtain very precise estimates of any number of standard deviations from the mean, for the evaluation of the Value at Risk (VaR) with a single, low-variance run. Depending on the settings, results show that the variance in total number of debris generated can be reduced by a factor that averages 1,500, while increasing the computational cost by a factor of less than 1.5. Variance can be reduced even more when computing the VaR, albeit a no longer negligible bias is introduced. Low-variance results enable several key applications, such as sensitivity analysis, sustainability assessment of small missions, and fast evaluation of collision risk induced by existing debris. Additionally, rapid computations of the VaR can improve the evaluation of policy robustness, and include confidence intervals in risk assessment.

==> ChangeLog.txt <==
27 Oct 2008 - The AAS.cls style file was updated to fix an issue where errors occurred if authors were listed across 2 lines in "submit" mode.

06 Mar 2009 - The AAS.cls style file was updated so the user can add or remove the keyword "Preprint" to the top under the document declaration.

13 Oct 2009 - The AAS.cls style was updated to correctly add a period (".") after the figure label caption whenever the caption extends across multiple lines.  Duplicated files were removed from the Figures folder.

19 Feb 2010 - The AAS.cls style was updated to have consistent spacing to the page number and title in the TeX template.

1 Mar 2010 - The AAS.cls style was updated to a spacing fix an issue with very long titles and author lists.

24 Mar 2011 - The AAStemplate.tex file is updated to version 2.0.6 to force the paper format be US Letter size, and not A4. The paper number was changed to generic XX-XXX and an issue was fixed with subsubsection titles.  A non-working URL footnote was replaced.

